Found: a rapidly spinning white dwarf in LAMOST J024048.51+195226.9

We present optical photometry of the cataclysmic variable LAMOST J024048.51+195226.9 taken with the high-speed, five-band CCD camera HiPERCAM on the 10.4 m Gran Telescopio Canarias (GTC). We detect pulsations originating from the spin of its white dwarf, finding a spin period of 24.9328(38)s. The pulse amplitude is of the order of 0.2% in the g-band, below the detection limits of previous searches. This detection establishes LAMOST J024048.51+195226.9 as only the second white dwarf magnetic propeller system, a twin of its long-known predecessor, AE Aquarii. At 24.93s, the white dwarf in LAMOST J024048.51+195226.9 has the shortest known spin period of any cataclysmic variable star. The white dwarf must have a mass of at least 0.7MSun to sustain so short a period. The observed faintest u-band magnitude sets an upper limit on the white dwarf's temperature of ~25000K. The pulsation amplitudes measured in the five HiPERCAM filters are consistent with an accretion spot of ~30000K covering ~2% of the white dwarf's visible area, although spots that are hot and smaller, or cooler and larger cannot be ruled out.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
